Cloud-cloud collision in S235: triggered the formation of high-mass stars and young star clusters

We present the analysis of cloud-cloud collision (CCC) process in the Galactic molecular complex S235. Our new CO observations performed with the PMO-13.7m telescope reveal two molecular clouds, namely the S235-Main and the S235-ABC, with $\sim$ 4 km s$^{-1}$ velocity separation. The bridge feature, the possible colliding interface and the complementary distribution of the two clouds are significant observational signatures of cloud-cloud collision in S235. The most direct evidence of cloud-cloud collision process in S235 is that the S235-Main (in a distance of 1547$^{+44}_{-43}$ pc) and S235-ABC (1567$^{+33}_{-39}$ pc) meet at almost the same position (within 1$\sigma$ error range) at a supersonic relative speed. We identified ten $^{13}$CO clumps from PMO-13.7m observations, 22 dust cores from the archival SCUBA-2 data, and 550 YSOs from NIR-MIR data. 63$\%$ of total YSOs are clustering in seven MST groups (M1$-$M7). The tight association between the YSO groups (M1 $\&$ M7) and the bridge feature suggests that the CCC process triggers star formation there. The collisional impact subregion (the South) shows $3\sim5$ times higher CFE and SFE (average value of 12.3$\%$ and 10.6$\%$, respectively) than the non-collisional impact subregion (2.4$\%$ and 2.6$\%$, respectively), suggesting that the CCC process may have enhanced the CFE and SFE of the clouds compared to those without collision influence.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
